Ab initio evidence for surface-dominated antiproton annihilation in ${}^4 \mathrm{He}$

Low-energy antiproton beams at CERN/AD open the possibility of probing exotic nuclear structure through annihilation at the nuclear surface. The use of antiprotons as the probe for the nuclear surface is based on the assumption that the annihilation takes place at the periphery of the target. We test this idea for the lightest tightly bound nucleus, i.e., ${}^4 \mathrm{He}$, using the ab initio no-core shell model combined with the resonating group method (NCSM/RGM), adapted to antiproton-nucleus dynamics. After validating our microscopic calculations against available atomic and scattering data, we use the microscopic annihilation density to examine where annihilation occurs inside the antiprotonic atom. We find that the annihilation peaks in the tail of the ${}^{4}\mathrm{He}$ density, around $r\approx 2$ fm, and is strongly suppressed in the nuclear interior. Although this density is representation dependent, a similarity renormalization group (SRG) analysis of the NCSM/RGM Hamiltonian shows that the low-energy annihilation strength remains localized at large intercluster distances. These results support the phenomenological picture underlying antiprotonic-atom experiments: in a tightly bound system such as ${}^{4}\mathrm{He}$, antiproton annihilation is predominantly peripheral and is therefore sensitive to the nuclear-density tail.

==> annih_dens_he4_p_n_26_28_30_rreg7_rc5_ac200_ns300.dat <==
  3.202178156325175E-003  6.767676391924485E-008  7.164041372926851E-008  6.344982029831690E-008
  1.687170155806328E-002  1.875282606202559E-006  1.984936027291577E-006  1.757934747775194E-006
  4.146265511136837E-002  1.123229187749262E-005  1.188333188073553E-005  1.052240688545348E-005
  7.697781367264067E-002  3.782518743042730E-005  3.996005277926067E-005  3.536528840691696E-005
  0.123413964690500       9.241034893772834E-005  9.731045558994796E-005  8.602695701402760E-005
  0.180766192655646       1.802450355857141E-004  1.886218619105126E-004  1.664417126850435E-004
  0.249028282412067       2.909775906737914E-004  3.011772344729775E-004  2.651240977748518E-004
  0.328192794899984       3.910253915339646E-004  3.974283068970961E-004  3.494073762425089E-004
  0.418251087917576       4.326088222791568E-004  4.273701090376447E-004  3.782870366301976E-004
  0.519193323699663       3.939486242150091E-004  3.755628405917514E-004  3.456458426391040E-004
  0.631008472573180       3.401115045601328E-004  3.258752193600363E-004  3.341186089473509E-004
  0.753684315289938       4.423175795044915E-004  4.683168917409566E-004  5.085700053631896E-004
  0.887207444901006       8.723849361399683E-004  9.618531545629996E-004  9.841748093635993E-004
   1.03156326849903       1.600853003542136E-003  1.718448103898197E-003  1.660185131542371E-003
   1.18673600896396       2.348912613430414E-003  2.415396702627793E-003  2.299200110228012E-003
   1.35270870677394       2.936725104442046E-003  2.942258489488144E-003  2.934385158552961E-003
   1.52946322191043       3.710812270941988E-003  3.782043690484096E-003  4.030579943594541E-003
   1.71698023587276       5.219818535916745E-003  5.440057007232062E-003  5.777697540920597E-003
   1.91523925380996       7.134662943800294E-003  7.296879316551073E-003  7.299870360511957E-003
   2.12421860677413       8.010709208451205E-003  7.794881850350016E-003  7.363680522518889E-003
   2.34389545409774       6.843637588425521E-003  6.325774235223392E-003  5.972136859149229E-003
   2.57424578589626       4.462314102611521E-003  4.156072874268252E-003  4.349458170976005E-003
   2.81524442569657       2.641243466220930E-003  2.878464272957641E-003  3.329190916583030E-003
   3.06686503319188       2.160004200757465E-003  2.629346013042167E-003  2.673423031760687E-003
   3.32908010712272       2.237937514104226E-003  2.353396954610362E-003  1.989975343161337E-003
   3.60186098828447       1.795640491594252E-003  1.486734160634434E-003  1.403956442733362E-003
   3.88517786266087       8.388528525028625E-004  5.676664971005104E-004  8.907501079803126E-004
   4.17899976468354       8.462992468190230E-005  1.054506887622056E-004  1.448896324709046E-004
   4.48329458061712      -1.381484911249817E-004  1.049696786213968E-005 -3.427533339423779E-004
   4.79802905206969       1.277831391111679E-005  1.221491221980511E-004  1.591977603177770E-004
   5.12316877962821       2.721679856259917E-004  3.276912320107044E-004  7.673752490163637E-004
   5.45867822661863       3.439867086161609E-004  2.264500114702775E-004  9.712260561675563E-005
   5.80452072299018      -1.112707211104944E-006 -2.449549937665347E-004 -7.588696552817303E-004
   6.16065846932347      -3.619107240851953E-004 -3.136124525788257E-004 -9.850340621891362E-005
   6.52705254096200      -1.447593007096543E-004  2.011973847483459E-004  7.197716544322594E-004
   6.90366289226664       2.988476033844012E-004  3.311973267119308E-004  5.560616624424069E-005
   7.29044836099260       2.117204627001615E-004 -1.337626330877898E-004 -5.620933689014843E-004
   7.68736667278838      -1.754196484640947E-004 -2.609933165135140E-004  2.935437373138871E-006
   8.09437444581633      -1.878931051200672E-004  7.104405803560695E-005  3.625723910424379E-004
   8.51142719549417       6.385428832493702E-005  1.687891590387759E-004 -2.190681926396085E-005
   8.93847933935707       1.260619392549926E-004 -2.106939878802293E-005 -1.974093700448415E-004
   9.37548420203969       5.351972937475265E-006 -9.299805132343881E-005  9.644976028926213E-006
   9.82239402037768      -6.179026310732380E-005 -9.145252105116120E-006  9.623339411118687E-005
   10.2791599486281      -3.086577559373728E-005  4.185390300838679E-005  7.729799071796209E-006
   10.7457320638080       1.125124712557195E-005  2.022047935002963E-005 -4.140392376914493E-005


==> annih_density_30_cut20_srg2.6.dat <==
  3.202178156325175E-003  1.633217173394117E-008
  1.687170155806328E-002  4.528014572114223E-007
  4.146265511136837E-002  2.720161939816175E-006
  7.697781367264067E-002  9.241129298019718E-006
  0.123413964690500       2.302501351787468E-005
  0.180766192655646       4.662013226740734E-005
  0.249028282412067       8.024753882040250E-005
  0.328192794899984       1.194799334441133E-004
  0.418251087917576       1.540125472822347E-004
  0.519193323699663       1.705302846491087E-004
  0.631008472573180       1.628146310410259E-004
  0.753684315289938       1.480883622652304E-004
  0.887207444901006       1.786396469945023E-004
   1.03156326849903       3.294935987272173E-004
   1.18673600896396       6.574929486912344E-004
   1.35270870677394       1.176490982878519E-003
   1.52946322191043       1.921612602806174E-003
   1.71698023587276       3.063372486367256E-003
   1.91523925380996       4.817843098895803E-003
   2.12421860677413       6.989480538001466E-003
   2.34389545409774       8.625842334991795E-003
   2.57424578589626       8.578032479391323E-003
   2.81524442569657       6.667796936353518E-003
   3.06686503319188       3.977391729939850E-003
   3.32908010712272       1.812781097388496E-003
   3.60186098828447       6.966941007375336E-004
   3.88517786266087       3.570071671224151E-004
   4.17899976468354       2.883492877063355E-004
   4.48329458061712       2.014823763448737E-004
   4.79802905206969       7.058748319346687E-005
   5.12316877962821      -3.868370420743333E-005
   5.45867822661863      -6.752912855188754E-005
   5.80452072299018       5.890639279141816E-006
   6.16065846932347       1.061927077630467E-004
   6.52705254096200       9.831074925852187E-005
   6.90366289226664      -2.483003577515648E-005
   7.29044836099260      -1.076455176333825E-004
   7.68736667278838      -5.624000490979386E-005
   8.09437444581633       3.921184872781311E-005
   8.51142719549417       6.501276408793478E-005
   8.93847933935707       2.491816722355588E-005
   9.37548420203969      -1.622991075930086E-005
   9.82239402037768      -2.748926585923156E-005
   10.2791599486281      -1.946077739040523E-005
   10.7457320638080      -9.182098852060931E-006
 
 


==> annih_density_T0_T1_n28_rreg_7_5.dat <==
  3.202178156325175E-003  1.791010343352908E-008  5.373031030049249E-008
  1.687170155806328E-002  4.962340068440586E-007  1.488702020529548E-006
  4.146265511136837E-002  2.970832970287148E-006  8.912498910845647E-006
  7.697781367264067E-002  9.990013195093765E-006  2.997003958522749E-005
  0.123413964690500       2.432761389804407E-005  7.298284169399740E-005
  0.180766192655646       4.715546547863105E-005  1.414663964356175E-004
  0.249028282412067       7.529430861980221E-005  2.258829258589243E-004
  0.328192794899984       9.935707672615447E-005  2.980712301777299E-004
  0.418251087917576       1.068425272611995E-004  3.205275817826315E-004
  0.519193323699663       9.389071014920738E-005  2.816721304465650E-004
  0.631008472573180       8.146880484062207E-005  2.444064145210483E-004
  0.753684315289938       1.170792229361980E-004  3.512376688085730E-004
  0.887207444901006       2.404632886440178E-004  7.213898659335110E-004
   1.03156326849903       4.296120259813768E-004  1.288836077947494E-003
   1.18673600896396       6.038491756675228E-004  1.811547527007253E-003
   1.35270870677394       7.355646223860884E-004  2.206693867162102E-003
   1.52946322191043       9.455109226402533E-004  2.836532767920823E-003
   1.71698023587276       1.360014251836545E-003  4.080042755505100E-003
   1.91523925380996       1.824219829175895E-003  5.472659487522371E-003
   2.12421860677413       1.948720462626903E-003  5.846161387881074E-003
   2.34389545409774       1.581443558836143E-003  4.744330676517308E-003
   2.57424578589626       1.039018218586707E-003  3.117054655773134E-003
   2.81524442569657       7.196160682541400E-004  2.158848204771948E-003
   3.06686503319188       6.573365032740065E-004  1.972009509823330E-003
   3.32908010712272       5.883492386621214E-004  1.765047715978588E-003
   3.60186098828447       3.716835401613396E-004  1.115050620466030E-003
   3.88517786266087       1.419166242725871E-004  4.257498727863736E-004
   4.17899976468354       2.636267218595411E-005  7.908801651255077E-005
   4.48329458061712       2.624241962805580E-006  7.872725836700865E-006
   4.79802905206969       3.053728055383475E-005  9.161184161720591E-005
   5.12316877962821       8.192280801415567E-005  2.457684240179056E-004
   5.45867822661863       5.661250287561891E-005  1.698375086252754E-004
   5.80452072299018      -6.123874844712955E-005 -1.837162453277260E-004
   6.16065846932347      -7.840311315803503E-005 -2.352093394593961E-004
   6.52705254096200       5.029934617881250E-005  1.508980385418806E-004
   6.90366289226664       8.279933167630765E-005  2.483979950259625E-004
   7.29044836099260      -3.344065827260043E-005 -1.003219748208677E-004
   7.68736667278838      -6.524832912785737E-005 -1.957449873817726E-004
   8.09437444581633       1.776101451227896E-005  5.328304354198023E-005
   8.51142719549417       4.219728976317266E-005  1.265918692948504E-004
   8.93847933935707      -5.267349695728431E-006 -1.580204908320283E-005
   9.37548420203969      -2.324951283065715E-005 -6.974853848977933E-005
   9.82239402037768      -2.286313025817920E-006 -6.858939076907029E-006
   10.2791599486281       1.046347575266825E-005  3.139042725757940E-005
   10.7457320638080       5.055119837754640E-006  1.516535951263793E-005


==> annih_density_n30_srg2.6_nocut.dat <==
  3.202178156325175E-003  1.910600784387408E-008
  1.687170155806328E-002  5.294488202746858E-007
  4.146265511136837E-002  3.172349823809984E-006
  7.697781367264067E-002  1.069475661013416E-005
  0.123413964690500       2.619580696048752E-005
  0.180766192655646       5.136924294498243E-005
  0.249028282412067       8.381296337405158E-005
  0.328192794899984       1.150142578999085E-004
  0.418251087917576       1.326454138042937E-004
  0.519193323699663       1.304941505304728E-004
  0.631008472573180       1.224568996804672E-004
  0.753684315289938       1.451383186874604E-004
  0.887207444901006       2.342013560230780E-004
   1.03156326849903       3.949378589389792E-004
   1.18673600896396       6.318585126663577E-004
   1.35270870677394       1.055162531414840E-003
   1.52946322191043       1.916257918015500E-003
   1.71698023587276       3.393174555704582E-003
   1.91523925380996       5.291499164008933E-003
   2.12421860677413       7.083751371968066E-003
   2.34389545409774       8.228239316031605E-003
   2.57424578589626       8.263207144008867E-003
   2.81524442569657       6.848852172241167E-003
   3.06686503319188       4.290989961318158E-003
   3.32908010712272       1.825643219351599E-003
   3.60186098828447       6.019348509832489E-004
   3.88517786266087       4.064450276071802E-004
   4.17899976468354       2.172832417599377E-004
   4.48329458061712      -9.114507920468151E-005
   4.79802905206969       9.701420974172131E-005
   5.12316877962821       4.186347255677933E-004
   5.45867822661863       1.245577227430747E-005
   5.80452072299018      -4.607574296890922E-004
   6.16065846932347       1.679675506174953E-005
   6.52705254096200       4.891873007232836E-004
   6.90366289226664      -2.716082604686624E-005
   7.29044836099260      -4.135215114548510E-004
   7.68736667278838       2.791652226577564E-005
   8.09437444581633       2.801617020864526E-004
   8.51142719549417      -1.029285043196990E-005
   8.93847933935707      -1.534792599488671E-004
   9.37548420203969      -8.935069013061692E-006
   9.82239402037768       6.865881249456453E-005
   10.2791599486281       1.691911790318646E-005
   10.7457320638080      -2.263853373541947E-005
 
 


==> dsigma_dOmega_he4_nmax22_j1357_mv1_jrelm5.dat <==
  2.0000   0.2165607E+06
  4.0000   0.1278223E+05
  6.0000   0.2427540E+04
  8.0000   0.8026185E+03
 10.0000   0.3941771E+03
 12.0000   0.2596922E+03
 14.0000   0.2058034E+03
 16.0000   0.1798498E+03
 18.0000   0.1645992E+03
 20.0000   0.1536641E+03
 22.0000   0.1444736E+03
 24.0000   0.1359469E+03
 26.0000   0.1276320E+03
 28.0000   0.1193587E+03
 30.0000   0.1110872E+03
 32.0000   0.1028390E+03
 34.0000   0.9466327E+02
 36.0000   0.8661977E+02
 38.0000   0.7876995E+02
 40.0000   0.7117207E+02
 42.0000   0.6387850E+02
 44.0000   0.5693435E+02
 46.0000   0.5037670E+02
 48.0000   0.4423440E+02
 50.0000   0.3852814E+02
 52.0000   0.3327076E+02
 54.0000   0.2846771E+02
 56.0000   0.2411768E+02
 58.0000   0.2021325E+02
 60.0000   0.1674166E+02
 62.0000   0.1368558E+02
 64.0000   0.1102393E+02
 66.0000   0.8732607E+01
 68.0000   0.6785302E+01
 70.0000   0.5154187E+01
 72.0000   0.3810584E+01
 74.0000   0.2725560E+01
 76.0000   0.1870459E+01
 78.0000   0.1217356E+01
 80.0000   0.7394325E+00
 82.0000   0.4112833E+00
 84.0000   0.2091482E+00
 86.0000   0.1110768E+00
 88.0000   0.9703380E-01
 90.0000   0.1489482E+00
 92.0000   0.2507170E+00
 94.0000   0.3881694E+00
 96.0000   0.5489990E+00
 98.0000   0.7226715E+00
100.0000   0.9003151E+00
102.0000   0.1074598E+01
104.0000   0.1239602E+01
106.0000   0.1390687E+01
108.0000   0.1524366E+01
110.0000   0.1638172E+01
112.0000   0.1730542E+01
114.0000   0.1800701E+01
116.0000   0.1848548E+01
118.0000   0.1874564E+01
120.0000   0.1879710E+01
122.0000   0.1865344E+01
124.0000   0.1833141E+01
126.0000   0.1785013E+01
128.0000   0.1723044E+01
130.0000   0.1649425E+01
132.0000   0.1566393E+01
134.0000   0.1476176E+01
136.0000   0.1380947E+01
138.0000   0.1282780E+01
140.0000   0.1183607E+01
142.0000   0.1085192E+01
144.0000   0.9891016E+00
146.0000   0.8966874E+00
148.0000   0.8090729E+00
150.0000   0.7271483E+00
152.0000   0.6515717E+00
154.0000   0.5827768E+00
156.0000   0.5209867E+00
158.0000   0.4662331E+00
160.0000   0.4183806E+00
162.0000   0.3771539E+00
164.0000   0.3421695E+00
166.0000   0.3129669E+00
168.0000   0.2890427E+00
170.0000   0.2698823E+00
172.0000   0.2549910E+00
174.0000   0.2439220E+00
176.0000   0.2363009E+00
178.0000   0.2318454E+00


==> dsigma_dOmega_he4_nmax24_j1357_mv1_jrelm5.dat <==
  2.0000   0.2165923E+06
  4.0000   0.1278799E+05
  6.0000   0.2429023E+04
  8.0000   0.8027428E+03
 10.0000   0.3937415E+03
 12.0000   0.2590011E+03
 14.0000   0.2049983E+03
 16.0000   0.1790060E+03
 18.0000   0.1637608E+03
 20.0000   0.1528585E+03
 22.0000   0.1437185E+03
 24.0000   0.1352536E+03
 26.0000   0.1270076E+03
 28.0000   0.1188069E+03
 30.0000   0.1106094E+03
 32.0000   0.1024345E+03
 34.0000   0.9432992E+02
 36.0000   0.8635413E+02
 38.0000   0.7856760E+02
 40.0000   0.7102782E+02
 42.0000   0.6378666E+02
 44.0000   0.5688886E+02
 46.0000   0.5037135E+02
 48.0000   0.4426298E+02
 50.0000   0.3858458E+02
 52.0000   0.3334923E+02
 54.0000   0.2856277E+02
 56.0000   0.2422431E+02
 58.0000   0.2032694E+02
 60.0000   0.1685844E+02
 62.0000   0.1380203E+02
 64.0000   0.1113720E+02
 66.0000   0.8840402E+01
 68.0000   0.6885850E+01
 70.0000   0.5246205E+01
 72.0000   0.3893228E+01
 74.0000   0.2798377E+01
 76.0000   0.1933329E+01
 78.0000   0.1270432E+01
 80.0000   0.7830843E+00
 82.0000   0.4460429E+00
 84.0000   0.2356579E+00
 86.0000   0.1300440E+00
 88.0000   0.1091908E+00
 90.0000   0.1550198E+00
 92.0000   0.2513942E+00
 94.0000   0.3840904E+00
 96.0000   0.5407366E+00
 98.0000   0.7107269E+00
100.0000   0.8851161E+00
102.0000   0.1056503E+01
104.0000   0.1218904E+01
106.0000   0.1367627E+01
108.0000   0.1499137E+01
110.0000   0.1610939E+01
112.0000   0.1701445E+01
114.0000   0.1769869E+01
116.0000   0.1816109E+01
118.0000   0.1840649E+01
120.0000   0.1844461E+01
122.0000   0.1828917E+01
124.0000   0.1795705E+01
126.0000   0.1746753E+01
128.0000   0.1684158E+01
130.0000   0.1610117E+01
132.0000   0.1526872E+01
134.0000   0.1436652E+01
136.0000   0.1341622E+01
138.0000   0.1243845E+01
140.0000   0.1145237E+01
142.0000   0.1047542E+01
144.0000   0.9523029E+00
146.0000   0.8608452E+00
148.0000   0.7742656E+00
150.0000   0.6934272E+00
152.0000   0.6189613E+00
154.0000   0.5512769E+00
156.0000   0.4905742E+00
158.0000   0.4368653E+00
160.0000   0.3899978E+00
162.0000   0.3496832E+00
164.0000   0.3155272E+00
166.0000   0.2870623E+00
168.0000   0.2637799E+00
170.0000   0.2451628E+00
172.0000   0.2307152E+00
174.0000   0.2199903E+00
176.0000   0.2126141E+00
178.0000   0.2083051E+00


==> kernel_nnb_im_he4_j1_pi-_nocoul_n20_noreg.dat <==
      0.01      0.01  -5292.11
      0.04      0.01  -5281.89
      0.09      0.01  -5229.80
      0.16      0.01  -5084.04
      0.25      0.01  -4785.60
      0.36      0.01  -4289.06
      0.49      0.01  -3587.31
      0.63      0.01  -2729.33
      0.77      0.01  -1817.48
      0.92      0.01   -978.84
      1.08      0.01   -321.25
      1.23      0.01    102.75
      1.37      0.01    305.21
      1.51      0.01    343.71
      1.64      0.01    289.72
      1.75      0.01    202.76
      1.84      0.01    119.51
      1.91      0.01     55.88
      1.96      0.01     14.72
      1.99      0.01     -6.51
 
      0.01      0.04  -5281.89
      0.04      0.04  -5271.69
      0.09      0.04  -5219.72
      0.16      0.04  -5074.27
      0.25      0.04  -4776.48
      0.36      0.04  -4281.01
      0.49      0.04  -3580.75
      0.63      0.04  -2724.59
      0.77      0.04  -1814.64
      0.92      0.04   -977.69
      1.08      0.04   -321.37
      1.23      0.04    101.90
      1.37      0.04    304.10
      1.51      0.04    342.68
      1.64      0.04    288.94
      1.75      0.04    202.26
      1.84      0.04    119.26
      1.91      0.04     55.80
      1.96      0.04     14.74
      1.99      0.04     -6.42
 
      0.01      0.09  -5229.80
      0.04      0.09  -5219.72
      0.09      0.09  -5168.33
      0.16      0.09  -5024.48
      0.25      0.09  -4729.98
      0.36      0.09  -4239.95
      0.49      0.09  -3547.34
      0.63      0.09  -2700.42
      0.77      0.09  -1800.14
      0.92      0.09   -971.84
      1.08      0.09   -321.97
      1.23      0.09     97.55
      1.37      0.09    298.45
      1.51      0.09    337.45
      1.64      0.09    284.98
      1.75      0.09    199.73
      1.84      0.09    117.96
      1.91      0.09     55.39
      1.96      0.09     14.88
      1.99      0.09     -6.01
 
      0.01      0.16  -5084.04
      0.04      0.16  -5074.27
      0.09      0.16  -5024.48
      0.16      0.16  -4885.14
      0.25      0.16  -4599.81
      0.36      0.16  -4125.01
      0.49      0.16  -3453.79
      0.63      0.16  -2632.74
      0.77      0.16  -1759.50
      0.92      0.16   -955.38
      1.08      0.16   -323.57
      1.23      0.16     85.44
      1.37      0.16    282.70
      1.51      0.16    322.84
      1.64      0.16    273.89
      1.75      0.16    192.66
      1.84      0.16    114.32
      1.91      0.16     54.23
      1.96      0.16     15.26
      1.99      0.16     -4.85
 
      0.01      0.25  -4785.60
      0.04      0.25  -4776.48
      0.09      0.25  -4729.98
      0.16      0.25  -4599.81
      0.25      0.25  -4333.26
      0.36      0.25  -3889.58
      0.49      0.25  -3262.06
      0.63      0.25  -2493.92
      0.77      0.25  -1675.98
      0.92      0.25   -921.35
      1.08      0.25   -326.50
      1.23      0.25     60.94
      1.37      0.25    250.66
      1.51      0.25    293.05
      1.64      0.25    251.24
      1.75      0.25    178.18
      1.84      0.25    106.84
      1.91      0.25     51.78
      1.96      0.25     15.97
      1.99      0.25     -2.57
 
      0.01      0.36  -4289.06
      0.04      0.36  -4281.01
      0.09      0.36  -4239.95
      0.16      0.36  -4125.01
      0.25      0.36  -3889.58
      0.36      0.36  -3497.50
      0.49      0.36  -2942.48
      0.63      0.36  -2262.11
      0.77      0.36  -1535.98
      0.92      0.36   -863.60
      1.08      0.36   -330.30
      1.23      0.36     21.10
      1.37      0.36    198.03
      1.51      0.36    243.89
      1.64      0.36    213.72
      1.75      0.36    154.07
      1.84      0.36     94.25
      1.91      0.36     47.52
      1.96      0.36     16.90
      1.99      0.36      0.99
 
      0.01      0.49  -3587.31
      0.04      0.49  -3580.75
      0.09      0.49  -3547.34
      0.16      0.49  -3453.79
      0.25      0.49  -3262.06
      0.36      0.49  -2942.48
      0.49      0.49  -2489.36
      0.63      0.49  -1932.43
      0.77      0.49  -1335.56
      0.92      0.49   -779.18
      1.08      0.49   -332.97
      1.23      0.49    -32.93
      1.37      0.49    125.31
      1.51      0.49    175.42
      1.64      0.49    161.12
      1.75      0.49    119.99
      1.84      0.49     76.16
      1.91      0.49     41.02
      1.96      0.49     17.65
      1.99      0.49      5.40
 
      0.01      0.63  -2729.33
      0.04      0.63  -2724.59
      0.09      0.63  -2700.42
      0.16      0.63  -2632.74
      0.25      0.63  -2493.92
      0.36      0.63  -2262.11
      0.49      0.63  -1932.43
      0.63      0.63  -1525.22
      0.77      0.63  -1085.39
      0.92      0.63   -670.34
      1.08      0.63   -330.82
      1.23      0.63    -94.38
      1.37      0.63     39.79
      1.51      0.63     93.77
      1.64      0.63     97.71
      1.75      0.63     78.32
      1.84      0.63     53.44
      1.91      0.63     32.12
      1.96      0.63     17.44
      1.99      0.63      9.60
 
      0.01      0.77  -1817.48
      0.04      0.77  -1814.64
      0.09      0.77  -1800.14
      0.16      0.77  -1759.50
      0.25      0.77  -1675.98
      0.36      0.77  -1535.98
      0.49      0.77  -1335.56
      0.63      0.77  -1085.39
      0.77      0.77   -810.75
      0.92      0.77   -545.09
      1.08      0.77   -319.24
      1.23      0.77   -151.79
      1.37      0.77    -45.27
      1.51      0.77     10.59
      1.64      0.77     31.91
      1.75      0.77     34.11
      1.84      0.77     28.36
      1.91      0.77     21.13
      1.96      0.77     15.37
      1.99      0.77     12.07
 
      0.01      0.92   -978.84
      0.04      0.92   -977.69
      0.09      0.92   -971.84
      0.16      0.92   -955.38
      0.25      0.92   -921.35
      0.36      0.92   -863.60
      0.49      0.92   -779.18
      0.63      0.92   -670.34
      0.77      0.92   -545.09
      0.92      0.92   -415.55
      1.08      0.92   -294.70
      1.23      0.92   -192.71
      1.37      0.92   -114.67
      1.51      0.92    -60.39
      1.64      0.92    -26.04
      1.75      0.92     -6.26
      1.84      0.92      4.05
      1.91      0.92      8.87
      1.96      0.92     10.85
      1.99      0.92     11.52
 
      0.01      1.08   -321.25
      0.04      1.08   -321.37
      0.09      1.08   -321.97
      0.16      1.08   -323.57
      0.25      1.08   -326.50
      0.36      1.08   -330.30
      0.49      1.08   -332.97
      0.63      1.08   -330.82
      0.77      1.08   -319.24
      0.92      1.08   -294.70
      1.08      1.08   -256.69
      1.23      1.08   -208.69
      1.37      1.08   -157.00
      1.51      1.08   -108.38
      1.64      1.08    -67.77
      1.75      1.08    -37.26
      1.84      1.08    -16.40
      1.91      1.08     -3.37
      1.96      1.08      4.01
      1.99      1.08      7.50
 
      0.01      1.23    102.75
      0.04      1.23    101.90
      0.09      1.23     97.55
      0.16      1.23     85.44
      0.25      1.23     60.94
      0.36      1.23     21.10
      0.49      1.23    -32.93
      0.63      1.23    -94.38
      0.77      1.23   -151.79
      0.92      1.23   -192.71
      1.08      1.23   -208.69
      1.23      1.23   -198.70
      1.37      1.23   -168.92
      1.51      1.23   -129.39
      1.64      1.23    -89.65
      1.75      1.23    -56.00
      1.84      1.23    -30.94
      1.91      1.23    -14.19
      1.96      1.23     -4.17
      1.99      1.23      0.76
 
      0.01      1.37    305.21
      0.04      1.37    304.10
      0.09      1.37    298.45
      0.16      1.37    282.70
      0.25      1.37    250.66
      0.36      1.37    198.03
      0.49      1.37    125.31
      0.63      1.37     39.79
      0.77      1.37    -45.27
      0.92      1.37   -114.67
      1.08      1.37   -157.00
      1.23      1.37   -168.92
      1.37      1.37   -155.50
      1.51      1.37   -126.83
      1.64      1.37    -93.43
      1.75      1.37    -62.91
      1.84      1.37    -39.02
      1.91      1.37    -22.44
      1.96      1.37    -12.22
      1.99      1.37     -7.07
 
      0.01      1.51    343.71
      0.04      1.51    342.68
      0.09      1.51    337.45
      0.16      1.51    322.84
      0.25      1.51    293.05
      0.36      1.51    243.89
      0.49      1.51    175.42
      0.63      1.51     93.77
      0.77      1.51     10.59
      0.92      1.51    -60.39
      1.08      1.51   -108.38
      1.23      1.51   -129.39
      1.37      1.51   -126.83
      1.51      1.51   -108.89
      1.64      1.51    -84.60
      1.75      1.51    -60.88
      1.84      1.51    -41.50
      1.91      1.51    -27.59
      1.96      1.51    -18.79
      1.99      1.51    -14.28
 
      0.01      1.64    289.72
      0.04      1.64    288.94
      0.09      1.64    284.98
      0.16      1.64    273.89
      0.25      1.64    251.24
      0.36      1.64    213.72
      0.49      1.64    161.12
      0.63      1.64     97.71
      0.77      1.64     31.91
      0.92      1.64    -26.04
      1.08      1.64    -67.77
      1.23      1.64    -89.65
      1.37      1.64    -93.43
      1.51      1.64    -84.60
      1.64      1.64    -69.61
      1.75      1.64    -53.72
      1.84      1.64    -40.05
      1.91      1.64    -29.84
      1.96      1.64    -23.16
      1.99      1.64    -19.66
 
      0.01      1.75    202.76
      0.04      1.75    202.26
      0.09      1.75    199.73
      0.16      1.75    192.66
      0.25      1.75    178.18
      0.36      1.75    154.07
      0.49      1.75    119.99
      0.63      1.75     78.32
      0.77      1.75     34.11
      0.92      1.75     -6.26
      1.08      1.75    -37.26
      1.23      1.75    -56.00
      1.37      1.75    -62.91
      1.51      1.75    -60.88
      1.64      1.75    -53.72
      1.75      1.75    -44.83
      1.84      1.75    -36.50
      1.91      1.75    -29.87
      1.96      1.75    -25.33
      1.99      1.75    -22.86
 
      0.01      1.84    119.51
      0.04      1.84    119.26
      0.09      1.84    117.96
      0.16      1.84    114.32
      0.25      1.84    106.84
      0.36      1.84     94.25
      0.49      1.84     76.16
      0.63      1.84     53.44
      0.77      1.84     28.36
      0.92      1.84      4.05
      1.08      1.84    -16.40
      1.23      1.84    -30.94
      1.37      1.84    -39.02
      1.51      1.84    -41.50
      1.64      1.84    -40.05
      1.75      1.84    -36.50
      1.84      1.84    -32.35
      1.91      1.84    -28.61
      1.96      1.84    -25.81
      1.99      1.84    -24.22
 
      0.01      1.91     55.88
      0.04      1.91     55.80
      0.09      1.91     55.39
      0.16      1.91     54.23
      0.25      1.91     51.78
      0.36      1.91     47.52
      0.49      1.91     41.02
      0.63      1.91     32.12
      0.77      1.91     21.13
      0.92      1.91      8.87
      1.08      1.91     -3.37
      1.23      1.91    -14.19
      1.37      1.91    -22.44
      1.51      1.91    -27.59
      1.64      1.91    -29.84
      1.75      1.91    -29.87
      1.84      1.91    -28.61
      1.91      1.91    -26.89
      1.96      1.91    -25.35
      1.99      1.91    -24.38
 
      0.01      1.96     14.72
      0.04      1.96     14.74
      0.09      1.96     14.88
      0.16      1.96     15.26
      0.25      1.96     15.97
      0.36      1.96     16.90
      0.49      1.96     17.65
      0.63      1.96     17.44
      0.77      1.96     15.37
      0.92      1.96     10.85
      1.08      1.96      4.01
      1.23      1.96     -4.17
      1.37      1.96    -12.22
      1.51      1.96    -18.79
      1.64      1.96    -23.16
      1.75      1.96    -25.33
      1.84      1.96    -25.81
      1.91      1.96    -25.35
      1.96      1.96    -24.59
      1.99      1.96    -24.02
 
      0.01      1.99     -6.51
      0.04      1.99     -6.42
      0.09      1.99     -6.01
      0.16      1.99     -4.85
      0.25      1.99     -2.57
      0.36      1.99      0.99
      0.49      1.99      5.40
      0.63      1.99      9.60
      0.77      1.99     12.07
      0.92      1.99     11.52
      1.08      1.99      7.50
      1.23      1.99      0.76
      1.37      1.99     -7.07
      1.51      1.99    -14.28
      1.64      1.99    -19.66
      1.75      1.99    -22.86
      1.84      1.99    -24.22
      1.91      1.99    -24.38
      1.96      1.99    -24.02
      1.99      1.99    -23.65
 


==> kernel_nnb_real_he4_j1_pi-_nocoul_n20_noreg.dat <==
      0.01      0.01  -3955.68
      0.04      0.01  -3948.01
      0.09      0.01  -3908.87
      0.16      0.01  -3799.36
      0.25      0.01  -3575.14
      0.36      0.01  -3202.15
      0.49      0.01  -2675.11
      0.63      0.01  -2030.98
      0.77      0.01  -1346.84
      0.92      0.01   -718.30
      1.08      0.01   -226.41
      1.23      0.01     89.49
      1.37      0.01    238.71
      1.51      0.01    264.81
      1.64      0.01    221.76
      1.75      0.01    154.43
      1.84      0.01     90.42
      1.91      0.01     41.61
      1.96      0.01     10.08
      1.99      0.01     -6.17
 
      0.01      0.04  -3948.01
      0.04      0.04  -3940.35
      0.09      0.04  -3901.30
      0.16      0.04  -3792.02
      0.25      0.04  -3568.30
      0.36      0.04  -3196.11
      0.49      0.04  -2670.21
      0.63      0.04  -2027.46
      0.77      0.04  -1344.75
      0.92      0.04   -717.49
      1.08      0.04   -226.55
      1.23      0.04     88.81
      1.37      0.04    237.84
      1.51      0.04    264.02
      1.64      0.04    221.17
      1.75      0.04    154.05
      1.84      0.04     90.23
      1.91      0.04     41.56
      1.96      0.04     10.11
      1.99      0.04     -6.10
 
      0.01      0.09  -3908.87
      0.04      0.09  -3901.30
      0.09      0.09  -3862.69
      0.16      0.09  -3754.63
      0.25      0.09  -3533.40
      0.36      0.09  -3165.34
      0.49      0.09  -2645.24
      0.63      0.09  -2009.49
      0.77      0.09  -1334.10
      0.92      0.09   -713.36
      1.08      0.09   -227.26
      1.23      0.09     85.30
      1.37      0.09    233.42
      1.51      0.09    259.97
      1.64      0.09    218.13
      1.75      0.09    152.14
      1.84      0.09     89.27
      1.91      0.09     41.29
      1.96      0.09     10.27
      1.99      0.09     -5.73
 
      0.01      0.16  -3799.36
      0.04      0.16  -3792.02
      0.09      0.16  -3754.63
      0.16      0.16  -3649.98
      0.25      0.16  -3435.72
      0.36      0.16  -3079.21
      0.49      0.16  -2575.32
      0.63      0.16  -1959.18
      0.77      0.16  -1304.24
      0.92      0.16   -701.75
      1.08      0.16   -229.21
      1.23      0.16     75.55
      1.37      0.16    221.07
      1.51      0.16    248.65
      1.64      0.16    209.62
      1.75      0.16    146.78
      1.84      0.16     86.59
      1.91      0.16     40.53
      1.96      0.16     10.70
      1.99      0.16     -4.70
 
      0.01      0.25  -3575.14
      0.04      0.25  -3568.30
      0.09      0.25  -3533.40
      0.16      0.25  -3435.72
      0.25      0.25  -3235.70
      0.36      0.25  -2902.80
      0.49      0.25  -2432.04
      0.63      0.25  -1855.97
      0.77      0.25  -1242.86
      0.92      0.25   -677.71
      1.08      0.25   -232.94
      1.23      0.25     55.81
      1.37      0.25    195.96
      1.51      0.25    225.57
      1.64      0.25    192.23
      1.75      0.25    135.80
      1.84      0.25     81.05
      1.91      0.25     38.91
      1.96      0.25     11.51
      1.99      0.25     -2.66
 
      0.01      0.36  -3202.15
      0.04      0.36  -3196.11
      0.09      0.36  -3165.34
      0.16      0.36  -3079.21
      0.25      0.36  -2902.80
      0.36      0.36  -2609.02
      0.49      0.36  -2193.22
      0.63      0.36  -1683.61
      0.77      0.36  -1139.93
      0.92      0.36   -636.83
      1.08      0.36   -238.29
      1.23      0.36     23.66
      1.37      0.36    154.69
      1.51      0.36    187.47
      1.64      0.36    163.40
      1.75      0.36    117.48
      1.84      0.36     71.71
      1.91      0.36     36.02
      1.96      0.36     12.64
      1.99      0.36      0.50
 
      0.01      0.49  -2675.11
      0.04      0.49  -2670.21
      0.09      0.49  -2645.24
      0.16      0.49  -2575.32
      0.25      0.49  -2432.04
      0.36      0.49  -2193.22
      0.49      0.49  -1854.60
      0.63      0.49  -1438.44
      0.77      0.49   -992.48
      0.92      0.49   -576.88
      1.08      0.49   -243.75
      1.23      0.49    -20.00
      1.37      0.49     97.63
      1.51      0.49    134.36
      1.64      0.49    122.93
      1.75      0.49     91.51
      1.84      0.49     58.18
      1.91      0.49     31.48
      1.96      0.49     13.73
      1.99      0.49      4.41
 
      0.01      0.63  -2030.98
      0.04      0.63  -2027.46
      0.09      0.63  -2009.49
      0.16      0.63  -1959.18
      0.25      0.63  -1855.97
      0.36      0.63  -1683.61
      0.49      0.63  -1438.44
      0.63      0.63  -1135.53
      0.77      0.63   -808.23
      0.92      0.63   -499.20
      1.08      0.63   -246.20
      1.23      0.63    -69.82
      1.37      0.63     30.44
      1.51      0.63     70.93
      1.64      0.63     74.02
      1.75      0.63     59.61
      1.84      0.63     41.02
      1.91      0.63     25.05
      1.96      0.63     14.02
      1.99      0.63      8.12
 
      0.01      0.77  -1346.84
      0.04      0.77  -1344.75
      0.09      0.77  -1334.10
      0.16      0.77  -1304.24
      0.25      0.77  -1242.86
      0.36      0.77  -1139.93
      0.49      0.77   -992.48
      0.63      0.77   -808.23
      0.77      0.77   -605.62
      0.92      0.77   -409.16
      1.08      0.77   -241.57
      1.23      0.77   -116.64
      1.37      0.77    -36.51
      1.51      0.77      6.16
      1.64      0.77     23.07
      1.75      0.77     25.53
      1.84      0.77     21.81
      1.91      0.77     16.76
      1.96      0.77     12.64
      1.99      0.77     10.26
 
      0.01      0.92   -718.30
      0.04      0.92   -717.49
      0.09      0.92   -713.36
      0.16      0.92   -701.75
      0.25      0.92   -677.71
      0.36      0.92   -636.83
      0.49      0.92   -576.88
      0.63      0.92   -499.20
      0.77      0.92   -409.16
      0.92      0.92   -315.18
      1.08      0.92   -226.45
      1.23      0.92   -150.48
      1.37      0.92    -91.32
      1.51      0.92    -49.31
      1.64      0.92    -22.07
      1.75      0.92     -5.93
      1.84      0.92      2.81
      1.91      0.92      7.09
      1.96      0.92      8.96
      1.99      0.92      9.66
 
      0.01      1.08   -226.41
      0.04      1.08   -226.55
      0.09      1.08   -227.26
      0.16      1.08   -229.21
      0.25      1.08   -232.94
      0.36      1.08   -238.29
      0.49      1.08   -243.75
      0.63      1.08   -246.20
      0.77      1.08   -241.57
      0.92      1.08   -226.45
      1.08      1.08   -199.95
      1.23      1.08   -164.47
      1.37      1.08   -124.99
      1.51      1.08    -87.07
      1.64      1.08    -54.92
      1.75      1.08    -30.49
      1.84      1.08    -13.63
      1.91      1.08     -3.01
      1.96      1.08      3.05
      1.99      1.08      5.93
 
      0.01      1.23     89.49
      0.04      1.23     88.81
      0.09      1.23     85.30
      0.16      1.23     75.55
      0.25      1.23     55.81
      0.36      1.23     23.66
      0.49      1.23    -20.00
      0.63      1.23    -69.82
      0.77      1.23   -116.64
      0.92      1.23   -150.48
      1.08      1.23   -164.47
      1.23      1.23   -157.65
      1.37      1.23   -134.82
      1.51      1.23   -103.91
      1.64      1.23    -72.55
      1.75      1.23    -45.82
      1.84      1.23    -25.80
      1.91      1.23    -12.34
      1.96      1.23     -4.25
      1.99      1.23     -0.25
 
      0.01      1.37    238.71
      0.04      1.37    237.84
      0.09      1.37    233.42
      0.16      1.37    221.07
      0.25      1.37    195.96
      0.36      1.37    154.69
      0.49      1.37     97.63
      0.63      1.37     30.44
      0.77      1.37    -36.51
      0.92      1.37    -91.32
      1.08      1.37   -124.99
      1.23      1.37   -134.82
      1.37      1.37   -124.65
      1.51      1.37   -102.35
      1.64      1.37    -76.13
      1.75      1.37    -52.03
      1.84      1.37    -33.05
      1.91      1.37    -19.79
      1.96      1.37    -11.57
      1.99      1.37     -7.41
 
      0.01      1.51    264.81
      0.04      1.51    264.02
      0.09      1.51    259.97
      0.16      1.51    248.65
      0.25      1.51    225.57
      0.36      1.51    187.47
      0.49      1.51    134.36
      0.63      1.51     70.93
      0.77      1.51      6.16
      0.92      1.51    -49.31
      1.08      1.51    -87.07
      1.23      1.51   -103.91
      1.37      1.51   -102.35
      1.51      1.51    -88.64
      1.64      1.51    -69.78
      1.75      1.51    -51.17
      1.84      1.51    -35.83
      1.91      1.51    -24.73
      1.96      1.51    -17.65
      1.99      1.51    -13.99
 
      0.01      1.64    221.76
      0.04      1.64    221.17
      0.09      1.64    218.13
      0.16      1.64    209.62
      0.25      1.64    192.23
      0.36      1.64    163.40
      0.49      1.64    122.93
      0.63      1.64     74.02
      0.77      1.64     23.07
      0.92      1.64    -22.07
      1.08      1.64    -54.92
      1.23      1.64    -72.55
      1.37      1.64    -76.13
      1.51      1.64    -69.78
      1.64      1.64    -58.40
      1.75      1.64    -46.07
      1.84      1.64    -35.30
      1.91      1.64    -27.15
      1.96      1.64    -21.76
      1.99      1.64    -18.90
 
      0.01      1.75    154.43
      0.04      1.75    154.05
      0.09      1.75    152.14
      0.16      1.75    146.78
      0.25      1.75    135.80
      0.36      1.75    117.48
      0.49      1.75     91.51
      0.63      1.75     59.61
      0.77      1.75     25.53
      0.92      1.75     -5.93
      1.08      1.75    -30.49
      1.23      1.75    -45.82
      1.37      1.75    -52.03
      1.51      1.75    -51.17
      1.64      1.75    -46.07
      1.75      1.75    -39.35
      1.84      1.75    -32.84
      1.91      1.75    -27.55
      1.96      1.75    -23.86
      1.99      1.75    -21.84
 
      0.01      1.84     90.42
      0.04      1.84     90.23
      0.09      1.84     89.27
      0.16      1.84     86.59
      0.25      1.84     81.05
      0.36      1.84     71.71
      0.49      1.84     58.18
      0.63      1.84     41.02
      0.77      1.84     21.81
      0.92      1.84      2.81
      1.08      1.84    -13.63
      1.23      1.84    -25.80
      1.37      1.84    -33.05
      1.51      1.84    -35.83
      1.64      1.84    -35.30
      1.75      1.84    -32.84
      1.84      1.84    -29.68
      1.91      1.84    -26.70
      1.96      1.84    -24.41
      1.99      1.84    -23.08
 
      0.01      1.91     41.61
      0.04      1.91     41.56
      0.09      1.91     41.29
      0.16      1.91     40.53
      0.25      1.91     38.91
      0.36      1.91     36.02
      0.49      1.91     31.48
      0.63      1.91     25.05
      0.77      1.91     16.76
      0.92      1.91      7.09
      1.08      1.91     -3.01
      1.23      1.91    -12.34
      1.37      1.91    -19.79
      1.51      1.91    -24.73
      1.64      1.91    -27.15
      1.75      1.91    -27.55
      1.84      1.91    -26.70
      1.91      1.91    -25.34
      1.96      1.91    -24.05
      1.99      1.91    -23.23
 
      0.01      1.96     10.08
      0.04      1.96     10.11
      0.09      1.96     10.27
      0.16      1.96     10.70
      0.25      1.96     11.51
      0.36      1.96     12.64
      0.49      1.96     13.73
      0.63      1.96     14.02
      0.77      1.96     12.64
      0.92      1.96      8.96
      1.08      1.96      3.05
      1.23      1.96     -4.25
      1.37      1.96    -11.57
      1.51      1.96    -17.65
      1.64      1.96    -21.76
      1.75      1.96    -23.86
      1.84      1.96    -24.41
      1.91      1.96    -24.05
      1.96      1.96    -23.41
      1.99      1.96    -22.90
 
      0.01      1.99     -6.17
      0.04      1.99     -6.10
      0.09      1.99     -5.73
      0.16      1.99     -4.70
      0.25      1.99     -2.66
      0.36      1.99      0.50
      0.49      1.99      4.41
      0.63      1.99      8.12
      0.77      1.99     10.26
      0.92      1.99      9.66
      1.08      1.99      5.93
      1.23      1.99     -0.25
      1.37      1.99     -7.41
      1.51      1.99    -13.99
      1.64      1.99    -18.90
      1.75      1.99    -21.84
      1.84      1.99    -23.08
      1.91      1.99    -23.23
      1.96      1.99    -22.90
      1.99      1.99    -22.57
 


==> phase_shift_4h_p_j13_pi-+_n26_jr5_nosrg_hw20_mv1.dat <==
  0.10000     -31.23661      -0.23977       0.00057      -0.23779
  0.20000     -32.30872      -0.38319       0.00162      -0.38008
  0.30000     -33.48875      -0.53629       0.00319      -0.53199
  0.40000     -34.67454      -0.69865       0.00531      -0.69315
  0.50000     -35.83398      -0.86968       0.00795      -0.86292
  0.60000     -36.95736      -1.04873       0.01112      -1.04070
  0.70000     -38.04276      -1.23515       0.01484      -1.22581
  0.80000     -39.09132      -1.42845       0.01904      -1.41779
  0.90000     -40.10511      -1.62808       0.02375      -1.61609
  1.00000     -41.08654      -1.83359       0.02894      -1.82024
  1.10000     -42.03796      -2.04452       0.03460      -2.02981
  1.20000     -42.96161      -2.26050       0.04070      -2.24442
  1.30000     -43.85953      -2.48115       0.04721      -2.46369
  1.40000     -44.73355      -2.70614       0.05412      -2.68729
  1.50000     -45.58534      -2.93514       0.06140      -2.91490
  1.60000     -46.41636      -3.16783       0.06906      -3.14620
  1.70000     -47.22799      -3.40399       0.07701      -3.38097
  1.80000     -48.02144      -3.64334       0.08525      -3.61893
  1.90000     -48.79776      -3.88562       0.09377      -3.85982
  2.00000     -49.55799      -4.13064       0.10252      -4.10345
  2.10000     -50.30299      -4.37817       0.11149      -4.34959
  2.20000     -51.03363      -4.62804       0.12061      -4.59809
  2.30000     -51.75062      -4.88006       0.12988      -4.84872
  2.40000     -52.45465      -5.13405       0.13927      -5.10134
  2.50000     -53.14629      -5.38979       0.14881      -5.35571
  2.60000     -53.82623      -5.64723       0.15837      -5.61179
  2.70000     -54.49496      -5.90621       0.16794      -5.86941
  2.80000     -55.15294      -6.16654       0.17755      -6.12839
  2.90000     -55.80073      -6.42820       0.18706      -6.38870
  3.00000     -56.43862      -6.69096       0.19657      -6.65012
  3.10000     -57.06708      -6.95475       0.20600      -6.91258
  3.20000     -57.68647      -7.21948       0.21531      -7.17598
  3.30000     -58.29717      -7.48507       0.22445      -7.44025
  3.40000     -58.89944      -7.75138       0.23345      -7.70525
  3.50000     -59.49367      -8.01839       0.24221      -7.97096
  3.60000     -60.08008      -8.28597       0.25075      -8.23724
  3.70000     -60.65896      -8.55407       0.25904      -8.50405
  3.80000     -61.23057      -8.82260       0.26705      -8.77130
  3.90000     -61.79514      -9.09149       0.27476      -9.03891
  4.00000     -62.35295      -9.36075       0.28207      -9.30691
  4.10000     -62.90414      -9.63023       0.28906      -9.57512
  4.20000     -63.44895      -9.89991       0.29566      -9.84355
  4.30000     -63.98756     -10.16973       0.30185     -10.11212
  4.40000     -64.52015     -10.43963       0.30763     -10.38078
  4.50000     -65.04691     -10.70957       0.31295     -10.64950
  4.60000     -65.56804     -10.97956       0.31776     -10.91826
  4.70000     -66.08365     -11.24950       0.32207     -11.18699
  4.80000     -66.59393     -11.51939       0.32585     -11.45566
  4.90000     -67.09901     -11.78918       0.32908     -11.72425
  5.00000     -67.59899     -12.05878       0.33178     -11.99266
  5.10000     -68.09408     -12.32827       0.33385     -12.26095
  5.20000     -68.58433     -12.59751       0.33535     -12.52902
  5.30000     -69.06990     -12.86652       0.33625     -12.79685
  5.40000     -69.55091     -13.13528       0.33649     -13.06444
  5.50000     -70.02747     -13.40377       0.33607     -13.33177
  5.60000     -70.49973     -13.67199       0.33495     -13.59884
  5.70000     -70.96768     -13.93982       0.33321     -13.86552
  5.80000     -71.43156     -14.20737       0.33070     -14.13192
  5.90000     -71.89135     -14.47450       0.32753     -14.39792
  6.00000     -72.34724     -14.74129       0.32358     -14.66358
  6.10000     -72.79923     -15.00764       0.31893     -14.92881


==> phase_shift_4h_p_j13_pi-+_n28_jr5_nosrg_hw20_mv1.dat <==
  0.10000     -31.29611      -0.23634       0.00049      -0.23436
  0.20000     -32.36242      -0.37834       0.00138      -0.37521
  0.30000     -33.53588      -0.53024       0.00274      -0.52592
  0.40000     -34.71434      -0.69164       0.00458      -0.68608
  0.50000     -35.86579      -0.86189       0.00689      -0.85505
  0.60000     -36.98063      -1.04033       0.00967      -1.03219
  0.70000     -38.05705      -1.22630       0.01297      -1.21683
  0.80000     -39.09629      -1.41930       0.01671      -1.40846
  0.90000     -40.10048      -1.61874       0.02092      -1.60653
  1.00000     -41.07210      -1.82418       0.02559      -1.81057
  1.10000     -42.01357      -2.03514       0.03071      -2.02012
  1.20000     -42.92718      -2.25123       0.03626      -2.23479
  1.30000     -43.81501      -2.47207       0.04222      -2.45421
  1.40000     -44.67894      -2.69731       0.04858      -2.67802
  1.50000     -45.52066      -2.92663       0.05532      -2.90590
  1.60000     -46.34167      -3.15970       0.06243      -3.13753
  1.70000     -47.14339      -3.39627       0.06987      -3.37267
  1.80000     -47.92703      -3.63609       0.07762      -3.61105
  1.90000     -48.69369      -3.87888       0.08568      -3.85240
  2.00000     -49.44442      -4.12444       0.09399      -4.09653
  2.10000     -50.18008      -4.37254       0.10256      -4.34319
  2.20000     -50.90158      -4.62303       0.11132      -4.59225
  2.30000     -51.60964      -4.87569       0.12028      -4.84348
  2.40000     -52.30496      -5.13034       0.12939      -5.09671
  2.50000     -52.98811      -5.38678       0.13871      -5.35173
  2.60000     -53.65981      -5.64494       0.14810      -5.60848
  2.70000     -54.32055      -5.90467       0.15755      -5.86680
  2.80000     -54.97079      -6.16578       0.16710      -6.12650
  2.90000     -55.61110      -6.42824       0.17661      -6.38757
  3.00000     -56.24179      -6.69182       0.18617      -6.64976
  3.10000     -56.86332      -6.95646       0.19571      -6.91301
  3.20000     -57.47606      -7.22206       0.20519      -7.17723
  3.30000     -58.08038      -7.48855       0.21457      -7.44235
  3.40000     -58.67657      -7.75579       0.22386      -7.70822
  3.50000     -59.26499      -8.02375       0.23297      -7.97482
  3.60000     -59.84587      -8.29230       0.24194      -8.24201
  3.70000     -60.41952      -8.56139       0.25070      -8.50976
  3.80000     -60.98618      -8.83094       0.25924      -8.77797
  3.90000     -61.54607      -9.10087       0.26754      -9.04657
  4.00000     -62.09950      -9.37120       0.27550      -9.31557
  4.10000     -62.64658      -9.64177       0.28320      -9.58481
  4.20000     -63.18756      -9.91256       0.29056      -9.85428
  4.30000     -63.72263     -10.18351       0.29757     -10.12393
  4.40000     -64.25194     -10.45457       0.30420     -10.39368
  4.50000     -64.77569     -10.72569       0.31044     -10.66351
  4.60000     -65.29407     -10.99687       0.31621     -10.93340
  4.70000     -65.80721     -11.26804       0.32153     -11.20328
  4.80000     -66.31527     -11.53916       0.32635     -11.47312
  4.90000     -66.81838     -11.81020       0.33067     -11.74289
  5.00000     -67.31664     -12.08108       0.33450     -12.01250
  5.10000     -67.81025     -12.35185       0.33773     -12.28201
  5.20000     -68.29927     -12.62240       0.34043     -12.55131
  5.30000     -68.78383     -12.89273       0.34254     -12.82038
  5.40000     -69.26406     -13.16282       0.34404     -13.08923
  5.50000     -69.74007     -13.43265       0.34490     -13.35782
  5.60000     -70.21200     -13.70223       0.34507     -13.62617
  5.70000     -70.67983     -13.97143       0.34464     -13.89414
  5.80000     -71.14379     -14.24035       0.34346     -14.16184
  5.90000     -71.60385     -14.50886       0.34163     -14.42913
  6.00000     -72.06022     -14.77705       0.33904     -14.69610
  6.10000     -72.51286     -15.04479       0.33576     -14.96264


==> phase_shift_Im_4h_p_j13_pi-+_n26_jr5_nosrg_hw20_mv1.dat <==
  0.10000      11.25533       0.56450       0.00138       0.56310
  0.20000      11.92272       0.87777       0.00398       0.87564
  0.30000      12.58749       1.19763       0.00798       1.19478
  0.40000      13.22504       1.52364       0.01347       1.52007
  0.50000      13.83229       1.85473       0.02051       1.85045
  0.60000      14.41106       2.18986       0.02917       2.18490
  0.70000      14.96416       2.52812       0.03951       2.52249
  0.80000      15.49437       2.86872       0.05157       2.86242
  0.90000      16.00414       3.21097       0.06540       3.20402
  1.00000      16.49560       3.55430       0.08104       3.54672
  1.10000      16.97059       3.89822       0.09853       3.89003
  1.20000      17.43065       4.24231       0.11790       4.23351
  1.30000      17.87713       4.58620       0.13918       4.57682
  1.40000      18.31119       4.92958       0.16240       4.91963
  1.50000      18.73383       5.27219       0.18759       5.26169
  1.60000      19.14593       5.61380       0.21475       5.60275
  1.70000      19.54826       5.95420       0.24392       5.94263
  1.80000      19.94151       6.29323       0.27511       6.28115
  1.90000      20.32628       6.63074       0.30833       6.61816
  2.00000      20.70311       6.96660       0.34360       6.95354
  2.10000      21.07250       7.30072       0.38092       7.28718
  2.20000      21.43487       7.63298       0.42031       7.61899
  2.30000      21.79063       7.96332       0.46177       7.94889
  2.40000      22.14013       8.29168       0.50530       8.27681
  2.50000      22.48371       8.61799       0.55091       8.60270
  2.60000      22.82165       8.94221       0.59861       8.92651
  2.70000      23.15424       9.26430       0.64838       9.24821
  2.80000      23.48173       9.58424       0.70022       9.56776
  2.90000      23.80435       9.90200       0.75414       9.88514
  3.00000      24.12231      10.21756       0.81013      10.20033
  3.10000      24.43581      10.53091       0.86818      10.51332
  3.20000      24.74505      10.84204       0.92828      10.82411
  3.30000      25.05018      11.15096       0.99042      11.13268
  3.40000      25.35137      11.45765       1.05460      11.43904
  3.50000      25.64877      11.76212       1.12079      11.74319
  3.60000      25.94252      12.06437       1.18900      12.04514
  3.70000      26.23275      12.36442       1.25919      12.34488
  3.80000      26.51958      12.66228       1.33137      12.64244
  3.90000      26.80313      12.95795       1.40551      12.93782
  4.00000      27.08350      13.25145       1.48159      13.23104
  4.10000      27.36081      13.54279       1.55961      13.52211
  4.20000      27.63514      13.83200       1.63952      13.81105
  4.30000      27.90659      14.11908       1.72133      14.09787
  4.40000      28.17525      14.40406       1.80501      14.38260
  4.50000      28.44119      14.68696       1.89053      14.66526
  4.60000      28.70450      14.96780       1.97788      14.94585
  4.70000      28.96524      15.24659       2.06703      15.22441
  4.80000      29.22350      15.52336       2.15795      15.50095
  4.90000      29.47933      15.79813       2.25064      15.77550
  5.00000      29.73281      16.07093       2.34505      16.04808
  5.10000      29.98398      16.34177       2.44117      16.31871
  5.20000      30.23292      16.61067       2.53897      16.58741
  5.30000      30.47967      16.87767       2.63842      16.85421
  5.40000      30.72429      17.14278       2.73951      17.11912
  5.50000      30.96683      17.40603       2.84220      17.38218
  5.60000      31.20734      17.66744       2.94646      17.64340
  5.70000      31.44586      17.92703       3.05228      17.90281
  5.80000      31.68245      18.18482       3.15961      18.16043
  5.90000      31.91714      18.44084       3.26845      18.41628
  6.00000      32.14997      18.69512       3.37875      18.67038
  6.10000      32.38099      18.94767       3.49049      18.92277


==> phase_shift_Im_4h_p_j13_pi-+_n28_jr5_nosrg_hw20_mv1.dat <==
  0.10000      11.24972       0.57348       0.00143       0.57173
  0.20000      11.91908       0.89094       0.00411       0.88829
  0.30000      12.58542       1.21456       0.00823       1.21104
  0.40000      13.22424       1.54388       0.01387       1.53951
  0.50000      13.83250       1.87783       0.02109       1.87264
  0.60000      14.41204       2.21539       0.02996       2.20940
  0.70000      14.96568       2.55562       0.04053       2.54887
  0.80000      15.49620       2.89777       0.05283       2.89028
  0.90000      16.00607       3.24116       0.06692       3.23296
  1.00000      16.49743       3.58523       0.08282       3.57635
  1.10000      16.97210       3.92951       0.10057       3.91999
  1.20000      17.43164       4.27360       0.12020       4.26346
  1.30000      17.87740       4.61717       0.14174       4.60643
  1.40000      18.31055       4.95992       0.16520       4.94860
  1.50000      18.73209       5.30160       0.19061       5.28974
  1.60000      19.14290       5.64202       0.21799       5.62964
  1.70000      19.54377       5.98100       0.24735       5.96811
  1.80000      19.93539       6.31838       0.27870       6.30502
  1.90000      20.31836       6.65404       0.31205       6.64022
  2.00000      20.69323       6.98788       0.34743       6.97362
  2.10000      21.06050       7.31981       0.38482       7.30513
  2.20000      21.42061       7.64975       0.42425       7.63467
  2.30000      21.77396       7.97766       0.46571       7.96219
  2.40000      22.12093       8.30347       0.50920       8.28764
  2.50000      22.46183       8.62716       0.55474       8.61097
  2.60000      22.79698       8.94869       0.60231       8.93215
  2.70000      23.12667       9.26804       0.65192       9.25117
  2.80000      23.45114       9.58519       0.70356       9.56801
  2.90000      23.77063       9.90014       0.75723       9.88266
  3.00000      24.08538      10.21289       0.81293      10.19511
  3.10000      24.39558      10.52342       0.87064      10.50536
  3.20000      24.70142      10.83175       0.93036      10.81342
  3.30000      25.00308      11.13789       0.99209      11.11929
  3.40000      25.30074      11.44183       1.05580      11.42298
  3.50000      25.59453      11.74360       1.12150      11.72450
  3.60000      25.88462      12.04321       1.18916      12.02387
  3.70000      26.17114      12.34068       1.25878      12.32110
  3.80000      26.45421      12.63601       1.33033      12.61620
  3.90000      26.73396      12.92924       1.40382      12.90921
  4.00000      27.01050      13.22038       1.47921      13.20013
  4.10000      27.28394      13.50945       1.55650      13.48899
  4.20000      27.55439      13.79647       1.63566      13.77581
  4.30000      27.82194      14.08148       1.71668      14.06061
  4.40000      28.08668      14.36448       1.79953      14.34342
  4.50000      28.34870      14.64550       1.88421      14.62425
  4.60000      28.60809      14.92458       1.97068      14.90313
  4.70000      28.86491      15.20172       2.05894      15.18009
  4.80000      29.11926      15.47695       2.14895      15.45514
  4.90000      29.37120      15.75031       2.24069      15.72832
  5.00000      29.62079      16.02181       2.33415      15.99964
  5.10000      29.86811      16.29147       2.42929      16.26913
  5.20000      30.11322      16.55933       2.52611      16.53681
  5.30000      30.35617      16.82540       2.62456      16.80271
  5.40000      30.59703      17.08971       2.72463      17.06684
  5.50000      30.83585      17.35228       2.82629      17.32925
  5.60000      31.07268      17.61313       2.92953      17.58993
  5.70000      31.30757      17.87229       3.03430      17.84893
  5.80000      31.54057      18.12979       3.14060      18.10625
  5.90000      31.77174      18.38563       3.24838      18.36194
  6.00000      32.00110      18.63985       3.35763      18.61599
  6.10000      32.22871      18.89247       3.46833      18.86845


==> sigma_reac_4h_p_j13_pi-+_n26_28_jr5_nosrg_hw20_mv1.dat <==
  0.100000   0.5375620E+01   0.5388549E+01 
  0.200000   0.3027403E+01   0.3037312E+01 
  0.300000   0.2242227E+01   0.2250775E+01 
  0.400000   0.1846268E+01   0.1853887E+01 
  0.500000   0.1605711E+01   0.1612589E+01 
  0.600000   0.1442814E+01   0.1449054E+01 
  0.700000   0.1324308E+01   0.1329977E+01 
  0.800000   0.1233571E+01   0.1238721E+01 
  0.900000   0.1161376E+01   0.1166049E+01 
  1.000000   0.1102190E+01   0.1106421E+01 
  1.100000   0.1052495E+01   0.1056316E+01 
  1.200000   0.1009945E+01   0.1013386E+01 
  1.300000   0.9729212E+00   0.9760073E+00 
  1.400000   0.9402648E+00   0.9430215E+00 
  1.500000   0.9111283E+00   0.9135790E+00 
  1.600000   0.8848763E+00   0.8870426E+00 
  1.700000   0.8610231E+00   0.8629253E+00 
  1.800000   0.8391909E+00   0.8408482E+00 
  1.900000   0.8190814E+00   0.8205116E+00 
  2.000000   0.8004558E+00   0.8016756E+00 
  2.100000   0.7831204E+00   0.7841456E+00 
  2.200000   0.7669165E+00   0.7677618E+00 
  2.300000   0.7517127E+00   0.7523916E+00 
  2.400000   0.7373988E+00   0.7379243E+00 
  2.500000   0.7238822E+00   0.7242661E+00 
  2.600000   0.7110837E+00   0.7113373E+00 
  2.700000   0.6989359E+00   0.6990695E+00 
  2.800000   0.6873801E+00   0.6874036E+00 
  2.900000   0.6763656E+00   0.6762880E+00 
  3.000000   0.6658481E+00   0.6656777E+00 
  3.100000   0.6557883E+00   0.6555331E+00 
  3.200000   0.6461518E+00   0.6458191E+00 
  3.300000   0.6369078E+00   0.6365044E+00 
  3.400000   0.6280289E+00   0.6275612E+00 
  3.500000   0.6194903E+00   0.6189642E+00 
  3.600000   0.6112700E+00   0.6106910E+00 
  3.700000   0.6033477E+00   0.6027210E+00 
  3.800000   0.5957053E+00   0.5950356E+00 
  3.900000   0.5883260E+00   0.5876178E+00 
  4.000000   0.5811946E+00   0.5804521E+00 
  4.100000   0.5742973E+00   0.5735242E+00 
  4.200000   0.5676211E+00   0.5668210E+00 
  4.300000   0.5611541E+00   0.5603304E+00 
  4.400000   0.5548854E+00   0.5540413E+00 
  4.500000   0.5488048E+00   0.5479431E+00 
  4.600000   0.5429029E+00   0.5420262E+00 
  4.700000   0.5371708E+00   0.5362818E+00 
  4.800000   0.5316005E+00   0.5307013E+00 
  4.900000   0.5261841E+00   0.5252770E+00 
  5.000000   0.5209145E+00   0.5200015E+00 
  5.100000   0.5157849E+00   0.5148679E+00 
  5.200000   0.5107892E+00   0.5098698E+00 
  5.300000   0.5059212E+00   0.5050011E+00 
  5.400000   0.5011754E+00   0.5002561E+00 
  5.500000   0.4965466E+00   0.4956294E+00 
  5.600000   0.4920297E+00   0.4911159E+00 
  5.700000   0.4876201E+00   0.4867109E+00 
  5.800000   0.4833132E+00   0.4824097E+00 
  5.900000   0.4791050E+00   0.4782082E+00 
  6.000000   0.4749914E+00   0.4741022E+00 
  6.100000   0.4709687E+00   0.4700878E+00 


==> targe_rho_4he_30_ns50_a10.dat <==
  5.667977899644905E-003   3.80774265898675     
  2.984015283954644E-002   3.80753255964668     
  7.322957975997080E-002   3.80640287099847     
  0.135678074466540        3.80277548521222     
  0.216945223785960        3.79311718690239     
  0.316716905275610        3.76932632214212     
  0.434607216721041        3.71445062695397     
  0.570160102381935        3.59824674748461     
  0.722851152850270        3.37688522473224     
  0.892089645703320        3.00444227393469     
   1.07722083549800        2.46361817673604     
   1.27752848886966        1.80620642150765     
   1.49223765646589        1.15810999924260     
   1.72051767157280       0.649590294001894     
   1.96148536407525       0.328194070922039     
   2.21420847742675       0.156017561372888     
   2.47770927546268       7.224214833289411E-002
   2.75096832512981       3.306741787692052E-002
   3.03292844051217       1.497218614700072E-002
   3.32249877290281       6.738808568003532E-003
   3.61855903110234       3.022594901987027E-003
   3.91996381561979       1.342976189769181E-003
   4.22554705000927       5.960961961517772E-004
   4.53412649219957       2.676734211096556E-004
   4.84450830836406       1.208072597041934E-004
   5.15549169163594       5.519557191457900E-005
   5.46587350780043       2.617316013940258E-005
   5.77445294999073       1.274401734052222E-005
   6.08003618438021       6.291737278237968E-006
   6.38144096889766       3.250754306397828E-006
   6.67750122709719       1.780422616143522E-006
   6.96707155948783       1.007723062953711E-006
   7.24903167487019       6.076500929126147E-007
   7.52229072453732       4.189206709519037E-007
   7.78579152257325       3.269716976458816E-007
   8.03851463592475       2.690710716832620E-007
   8.27948232842720       2.237755179904498E-007
   8.50776234353411       1.829424570879119E-007
   8.72247151113034       1.425994376869917E-007
   8.92277916450200       1.041198270427954E-007
   9.10791035429668       7.135509372151623E-008
   9.27714884714973       4.661413174950298E-008
   9.42983989761806       2.965794181241527E-008
   9.56539278327896       1.880148702482815E-008
   9.68328309472439       1.213666262750566E-008
   9.78305477621404       8.134481532216729E-009
   9.86432192553346       5.756504745763334E-009
   9.92677042024003       4.360680457996063E-009
   9.97015984716045       3.573684618712576E-009
   9.99433202210036       3.191745164600870E-009

